SoK: Scalability Techniques for BFT Consensus

With the advancement of blockchain systems, many recent research works have proposed distributed ledger technology~(DLT) that employs Byzantine fault-tolerant~(BFT) consensus protocols to decide which block to append next to the ledger. Notably, BFT consensus can offer high performance, energy efficiency, and provable correctness properties, and it is thus considered a promising building block for creating highly resilient and performant blockchain infrastructures. Yet, a major ongoing challenge is to make BFT consensus applicable to large-scale environments. A large body of recent work addresses this challenge by developing novel ideas to improve the scalability of BFT consensus, thus opening the path for a new generation of BFT protocols tailored to the needs of blockchain. In this survey, we create a systematization of knowledge about the novel scalability-enhancing techniques that state-of-the-art BFT consensus protocols use. For our comparison, we closely analyze the efforts, assumptions, and trade-offs these protocols make.

==> data/bftsmart-p1024.txt <==
replicas throughput
4   58.207
8   51.3832
16  40.586
32  26.5716
64  15.8924
128 8.5578
















==> data/bftsmart-p128.txt <==
replicas throughput
4   153.3516
8   139.8718
16  127.6232
32  103.3122
64  79.2546
128 42.124




















==> data/paper-per-category.txt <==
category                 position           papers
communication              1               20
pipelining                 2               12
multi-leader               3               7
leaderless                 4               8
cryptography               5               24
{independent groups}       6               22
{participants selection}   7               20
{hardware support}         8               2


